Thermoelectrics Near the Mott Localization-Delocalization Transition

We give an overview on current status of the theoretical research on Thermoelectricity for correlated materials. We derive the theoretical formulas which become exact at low and high temperature and discuss the intermediate temperature results. In particular, we show that within Dynamical Mean Field Theory the low temperature sign of the thermopower is not necessary the same as in LDA, and that significant non-universality is expected due to strong correlations.

==> abstract.txt <==
We give an overview on current status of the theoretical research on
Thermoelectricity for correlated materials. We derive the theoretical
formulas which become exact at low and high temperature and discuss
the intermediate temperature results. In particular, we show that
within Dynamical Mean Field Theory the low temperature sign of the
thermopower is not necessary the same as in LDA, and that significant
non-universality is expected due to strong correlations.




